AllTheDocks road safety dataset: A cyclist's perspective and experience

Active travel is an essential component in intelligent transportation systems. Cycling, as a form of active travel, shares the road space with motorised traffic which often affects the cyclists' safety and comfort and therefore peoples' propensity to uptake cycling instead of driving. This paper presents a unique dataset, collected by cyclists across London, that includes video footage, accelerometer, GPS, and gyroscope data. The dataset is then labelled by an independent group of London cyclists to rank the safety level of each frame and to identify objects in the cyclist's field of vision that might affect their experience. Furthermore, in this dataset, the quality of the road is measured by the international roughness index of the surface, which indicates the comfort of cycling on the road. The dataset will be made available for open access in the hope of motivating more research in this area to underpin the requirements for cyclists' safety and comfort and encourage more people to replace vehicle travel with cycling.

==> scratchpad.txt <==
need to say a bit about how the SINR and MCS in the AIMM simulator
tweak it in terms of distances, cells largers or smaller, change number of user to find the point at which CQI's appear 

Realistic
ISD: 500-1000m
ant height: 10m
tx power: 30-43
Antenna gain: 0 dB


Sections 
1) Intro
2) Background - why existing doesn't work and what we can't to do & problem formulation
3) System model 
3A AIMM simulator
3B SYSTEM ASSUMPTOPNS
4) EXPERIMENTAL RESULTS
4A SYSTEM PARAMS (WITH TABLE)
4B EXPERIMENT 1 (POWER LEVELS)
4C EXPERIMENT 2 (UE DENSITY)
4D EXPERIMENT 3 (...SOMETHING ELSE)

10 PAPERS THAT ARE MOST RELEVANT





4) AIMM low: A simulation study for energy efficiency in 5G Radio Access Networks.
5) 5G and AIMM: A Power Couple for Energy Efficient Radio Access Networks.

Abstract:
Optimizing the trade-off between performance and energy usage is crucial for sustainable 5G communications. We address the challenge of balancing the availability of granular radio access network data with the need for fast access to datasets for immediate AI/ML-based network optimization. Our work extends the AIMM simulator, an open-source discrete event system level simulator for 5G NR, to investigate energy efficiency modelling and rapid prototyping of scenarios with hundreds of UEs and tens of base stations in a standalone macro network. Our results demonstrate the potential energy savings in the radio access network using fast and accurate simulation under various transmit power reduction strategies. We conclude that AIMM is a powerful tool for developing flexible, scalable communication system models that can interface with machine learning frameworks and therefore supports future research in energy-efficient 5G networks.


% Outline the key challenges in current cellular network power modelling and why it is important(motivation).
% Detail what this research explores and the contribution to the field.
% Summarise the exact research question.

% what is different about this this study vs what has been done before?


%To determine the channel quality indicator (CQI) value, SINR thresholds are taken for a BLER of 0.1. For a given SINR value, $s$, an insertion $s_v$ into the sorted array takes place and the index of the inserted value $s_v^i - 1$ is taken (as the insertion itself increments the index value by +1). This $s_v^i$  refers to the CQI, which is then used to calculate the modulation coding scheme ($MCS$), and then a corresponding lookup of modulation order $Q_m$ and code rate $R$, from a 64-QAM table. These returned values are used to calculate transport block size (TBS) and maximum throughput $T_{max}$.


 As a baseline, our base station power model assumes 5G NR standalone (SA) operation. With Split 2 being similar to LTE Release 12 deployments for macro cells, we adopt this approach for comparison purposes.

 \color{red}{Kish I suggest that you add the three other figures here and some comments as to why we see what we see. Next, we present the Fig 4 and 5 as they are now (would you still be able to change the legend to Scenario X instead of SunderscoreX - my bad :-() and we underline the ranges of EE and SE from worst-case setting of power in all of the scenarios to the best-case setting in all the scenarios. Accordingly, we discuss the importance of finding the optimium power levels at all times to accommodate differing traffic demands at optimum settings - where optimum is a balance between EE and SE.
 % Then we need to touch on the speed of reaching these results (I calculated 1800 sec for 1600 runs so 1.125se c per run) in comparison with the sleep mode switching requirement and how AIMM is an effective tool for yielding fast and accurate results. Let me know when you want me to read through and do not hesitate to contact me over the weekend if you're stuck.}

 % Statistics for the run time across all Scenarios support the notion for using the AIMM simulator for real-world and AI/ML training. Simulations were run from my crappy M1 MacBook Air as a background task while working on other things and running multiple Scenarios at the same time. Oh, and while we used 4 cores at whatever clock speed the M1 MBA performance cores run at, this was never accelerated with the onboard GPU. The mean time per run was 1.625 seconds +/- 0.974 (2 s.d.). The amount of time to transition between advanced sleep modes in 5G varies in the approach taken. The lightest sleep mode in the time-domain has a transition time of 1s, which could make the AIMM Simulator useful for predicting which Scenarios this sleep mode would be suitable for. Given our focus in this study has been in the frequency domain - it may be more suitable to consider the applicability of carrier shutdown methods which utilise deeper sleep over longer periods (minutes or hours) such as cell zooming - to allow one co-located macrocell to expand it's coverge area allowing another to stay in a deeper sleep mode for longer.

 %The differences between Scenarios, as seen in (b), can be partly explained by the varying number of cells reducing their transmit power. For example, Scenario~1, involving only one cell, yields smaller throughput gains than Scenarios~3-4, which involve three cells. Additionally, the distribution of these cells is crucial, as seen in Scenario~4, where a cluster of cells reducing power together yields poorer performance than Scenario~3. This is best explained by the additional load exhibited on neighbouring cells (K$_\text{s}$), from user handovers impacting available bandwidth to existing users, and resulting in lower network throughput. This underlines the importance of developing a catalogue of models to optimise user throughput and Energy Efficiency (EC) based on the scenario at hand.

 %$ For ONE seed and a set of cells C:
%T= Sum of throughput of all UEs attached to cells in C.
%B= Sum the bandwidth of all cells in C.
%P= Sum the power of all cells in C.
%Mean cell throughput = T/|C|
%Mean cell power = P/|C|
%EE= T/P
%SE= T/B$

%\begin{equation}
 %   \mathrm{T}_\mathrm{K,L,P_{j}} = \frac{\sum_{i=0}^{\mathrm{N}_{\mathrm{UE}}}  \mathrm{T}_\mathrm{i,j}}{\lvert \mathrm{L} \rvert}
%\end{equation}



%It is important to note that at $\mathrm{P}_\mathrm{sleep}$, there are no UEs attached to the cell, therefore throughput, EE and SE are zero also.

%We examine the effect of how BS sleep modes impact the system by measuring the total network throughput, $\mathbf{T}=\sum_{b=1}^{M}T^b$, the average throughput per user, $\mathbf{T}/\mathbf{N}$, the aggregate EE, $\mathbf{E}=\mathbf{T}/\mathbf{EC}$, and the average EE, $\bar{E}=\sum_{b=1}^{M}T^b/EV^b$.


%Richard: Say what we actually do for sleep. 
% We calculate these metrics: Energy Efficiency, Spectral Efficiency
 %We plot them


 %We calculate the total throughput of all UEs and the total power consumption and bandwidth of all BS. The metrics we consider are EE (bits/Joule) which is the total throughput divided by the total power, mean BS power consumption (total power consumption divided by the number of BS), SE (total throughput divided by total bandwidth available) and mean BS throughput (total throughput divided by the number of BS). We consider these metrics for just the BS being experimented on (having their power levels changed), just the BS that have constant power and for the whole network (all BS). When we put BS into sleep modes, those BS have no UEs attached hence zero SE and zero EE. The power consumption is non-zero for the reason outlined in section~\ref{sec:EE}. 


%The scenarios for 5G include eMBB, mMTC and URLLC. This paper will look at Urban Macro-eMBB test environments. The parameters follow Configuration A from the ITU-R evaluation frameworks \cite{a1} in Table~\ref{tab1}. 


%At the system level, in this paper, we assume that the BS is saturated and at maximum load, i.e. there is always data sent from BS to UEs at maximum throughput per link. Throughput is based on a pre-calculated array of SINR-to-MCS-to-CQI based on closed-source experimental results for SINR vs BLER based on clustered delay line type-C (CDL-C) with practical channel estimation parameters. In this experiment users are assumed to use all bandwidth available and spectrum is shared equally between users so that an individual's eventual throughput is a product of their CQI, the available bandwidth for their BS and the number of other users sharing that bandwidth. 

 %To gain an intuition of how different parts of the network are affected by changes n EE and SE, we define scenarios for cell sets $\mathrm{K}$ and subsets $\mathrm{L}$  as described in Table~\ref{table:cell_scenarios}.

 %Our simulation captures data for macro-eMBB use cases with UEs and BS bounded within a disc with a 1 km radius from the central base station. Macro base stations (BS) are centred in each cell and spaced 500 meters apart in a 19-cell regular hexagonal grid. Each cell is composed of three sectors, while a 120-degree antenna serves each sector at the BS. Each BS is assumed to have 3 antennas with uniform radiation patterns, and therefore considered omnidirectional. Each BS is powered on at the start of all simulations, and transmit power begins at the same maximum power ($P_{max}$ = 30 dBm) and can be increased across all cells to a maximum of 48 dBm. 

 %probably should've thought about interference mitigation when setting up the experiments (oops!)

 %A real world case study of ML in mobile networks is given by~\cite{alablani_sdnml-based_2021} who centre their study on data from London, UK. 


%\subsection{Simulation results}
%MONA: this bit can go at the end in (C)
%Analysis of execution time across various scenarios presents compelling evidence for deploying the AIMM Simulator towards a 5G DTN and for live networks. The recorded mean execution time per run was 1.625 seconds $\pm$ 0.974 (2 s.d.). These results achieved without specialised hardware, demonstrate the remarkable speed of the AIMM Simulator, and make it a prime candidate for evaluating AI/ML applications.
%MONAL this bit should go with it:
%Simulations ran on an 8-core laptop based on ARMv8.5-A architecture, utilising four of its 3.2 GHz cores, 16 GB LPDDR4X RAM, and, notably, without additional acceleration from the integrated GPU.


%The mean network throughput seen in plot (a) of Figure~\ref{fig:tp_ec_ee_se} is impacted by power $P_j$ values, with lower output power resulting in lower throughput, as expected. More importantly, the peak throughput for each of the scenarios differs in value and occurs at different power setting $P_j$. For example, Inner Ring (alternate) and Central Triad scenarios each have three BSs in $\text{K}_{\text{v}}$, but a reduction in the transmit power for the former has a greater impact on the network throughput, while having almost identical power consumption profiles seen in plot (b). While turning down the power of more cells is beneficial to power consumption, we see a trade off in throughput performance when comparing the Central Triad and \emph{Inner Ring, Antipodal}. While there are greater gains in power conversation for the Central Triad (43 dBm to 40dBm), a larger impact on network throughput follows. It follows that to achieve the highest network throughput, the choice of BSs with reduced power and the setting of P$_j$ need to be optimised jointly, indicating the importance of choosing the cells to reduce power to. 

%In Scenario~2, for instance, we see that increasing $P_{j}$ exhibits a concave downward trend (b) while simultaneously resulting in an exponential increase (c) over the same range. 
%Furthermore, accounting for power consumption in \ref{fig:tp_ec_ee_se}(b) in the same range suggests a potential for power consumption savings of almost 6\%. 
% In Scenarios~1 and~3, the best throughput is seen at $P_{j}$ set to maximum power and 3~dBm reduction, respectively. In the former, the central BS power is reduced and UEs in this area suffer from high interference from all six surrounding BSs. It can be seen that the increase in $P_{\text{9}}$ in plot (f) is met with the least degradation in throughput in plot (b) (BSs with static power) and highest improvement in plot (c) (BSs with varying power), confirming the interference as a main cause. Scenario~3 manipulates the power setting of three neighbouring BSs and follows the same trend due to the severe interference caused by their surrounding full-power BSs. %A setting of P$_{j}=$ 40~dBm for the BSs in $\mathrm{K}_{\mathrm{v}}$ yields the highest throughput in plot (a) as the internal area covered by these neighbouring BSs has a better SINR. 
%These insights provide valuable information for optimising transmit power and highlight the need to consider the power setting and both the number and location of BSs.

%Scenario~1 (black~square), Scenario~2 (red~triangle), Scenario~3 (green~diamond), and Scenario~4 (blue~circle).
%Observing differences between Scenarios in (b) can be partly explained by the number of cells reducing transmit power. Scenario~1 (one cell) has smaller throughput gains compared to Scenarios~3-4 (three cells). However, distribution of cells also plays a crucial role. In Scenario~4, a cluster of cells reducing power together performs worse than Scenario~3. This is due to additional load on neighbouring cells (K$_\text{s}$), resulting in lower network throughput. These insights provide valuable information for optimising transmit power and highlight the need to consider both the quantity and arrangement of cells.

%In this section, we evaluate the EE of the entire network under all scenarios, illustrated in Figure~\ref{fig:tp_ec_ee_se}(c). While generally, EE gains are observed between 34-43 dBm, the most substantial gains are found in \emph{Inner Ring, alternate}, resulting in an enhancement of 0.768 Mbps/J. However, when the BS power is reduced below these levels, the EE drops for all scenarios, albeit to a modest degree. %For instance, Scenario~4 exhibits a decline of 2.38\% in EE between 4-34 dBm, while the remaining Scenarios display reductions in EE between 1.3 and 0.8\%. 
%The most significant improvements in EE are achieved when the BSs in $\text{K}_{\text{v}}$ are in sleep mode (-inf).
%Once again, the greatest EE gains of 14.8\% are observed for \emph{Inner Ring, alternate} and the least improvement is noted for \emph{Centre} (3.79\%). These findings underscore the importance of determining the most suitable strategy for power reduction in the network and knowing the appropriate time to implement it.

%We then examine the impact on SE as shown in Figure~\ref{fig:tp_ec_ee_se}(d). A marginal improvement in SE is observed when $P_{j}$ is reduced from $P_\text{max}$ to 37 dBm. As anticipated, a decline in BS transmit power corresponds to a decrease in the overall network SE. This outcome can be attributed to the reduced power available for data transmission per unit time, given that all active BSs operate at full load. In terms of SE performance down from $P_\text{max}$ to 22 dBm, the \emph{Inner Ring, alternate} scenario proves to be superior. However, the \emph{Inner Ring, antipodal} scenario surpasses it at lower transmit power levels. The most drastic decrease in the network's SE performance is observed in the scenario involving the \emph{Central Triad}, where SE decreases by 3.9\%. Comparatively, the \emph{Centre} scenario has the least impact on SE, resulting in a mere 1.5\% reduction.

%Note that the large error bars in Figures~\ref{fig:tp_ec_ee_se}(c) and (d) represent one standard deviation from the mean. This variability is primarily due to the static placement algorithm and the of impact of UE placement on EE and SE. %As the EE and SE are contingent upon the specific placement of UEs within a given experiment, it follows that the variance will be wide.

%The results presented in this work demonstrate that joint optimisation of energy and spectrum efficiency is not trivial and requires careful selection of BSs and setting of the respective power levels. For instance, for a pure EE objective, \emph{Inner Ring, alternate} is the best when the three BSs in $\text{K}_{\text{v}}$ are in sleep mode. On the other hand, for a pure SE objective, the same scenario would be the best with an output power $P_j=37~\text{dBm}$. A joint optimisation would have to find the balance between these two based on the network metrics and the users' requirements. This work demonstrates the potential of the AIMM Simulator to model this interaction and effective realistic throughput, as opposed to Shannon-based estimations. 

%Our operation mode assumes frequency division duplexing, which supports carrier shutdown methods for energy efficiency. These strategies utilise deeper sleep over extended periods (minutes or hours). Cell zooming is one approach that allows one co-located macro cell to expand its coverage area, allowing others to stay in a deeper sleep mode for longer \cite{lopez-perez_survey_2022}. This approach maximises energy conservation while maintaining network connectivity and performance. Overall, these findings emphasise the practical applicability and potential benefits of utilising the AIMM Simulator for AI training and real-world deployments.

%Analysis of execution time across various scenarios presents compelling evidence for deploying the AIMM Simulator towards a 5G digital twin and for live networks. The recorded mean execution time per run was 1.625 seconds $\pm$ 0.974 (2 s.d.). These results, achieved without specialised hardware, demonstrate the remarkable speed of the AIMM Simulator and make it a prime candidate for evaluating AI applications.


%Our operation mode assumed FDD, which supports carrier shutdown methods for energy efficiency. These strategies utilise deeper sleep over extended periods (minutes or hours). Cell zooming is one approach that allows one co-located macro cell to expand its coverage area, allowing others to stay in a deeper sleep mode for longer \cite{lopez-perez_survey_2022}. This approach maximises energy conservation while maintaining network connectivity and performance. Overall, these findings emphasise the practical applicability and potential benefits of utilising the AIMM Simulator for AI/ML training and real-world deployments.

%\bibliographystyle{IEEEtran} % this is using obsolete bibtex, when biblatex is now the standard. but maybe leave it and get it right in the next paper.
%\bibliography{energy_model_refs}

%The AIMM Simulator stands out from the existing works as an open-source, discrete-event system-level 5G simulator that allows quick prototyping, minimal setup and a realistic approach to system abstraction. Based on these observations, we were motivated to extend the capabilities to include energy modelling, which we will describe in detail in Section 3.
%Our work builds upon previous works in the 5G EE research field, including a comprehensive survey and reports from authoritative sources, to emphasise the importance of optimising energy usage in 5G networks. We adopt the AIMM Simulator as a significant contribution to energy modelling by providing a more realistic representation of network behaviour than existing studies. By measuring EE and SE responses to transmit power reduction and a sleep mode and enabling quicker modelling, the paper aims to advance the understanding and optimisation of energy usage in 5G networks, addressing the limitations of previous approaches.

%Simulation studies play a significant role in wireless research. We thoroughly evaluated RAN simulators where accompanying literature was provided. If a simulator incorporated the channel models described in \cite{3GPP_ts38214_rel17}, we consider it suitable for 5G.
%We summarise our findings and following discussion in Table~\ref{table:compare_simulators}.

%The projects must also be discrete-event to enable flexible modelling of complex and dynamic behaviours at a faster pace than real time. Further, we limit our search to system-level simulation, whereby each node of the simulator must have unique attributes and respond dynamically to changes in state. To ensure wide accessibility, we specify that project code must be open-source and should not require domain expertise to set up (i.e. low setup overhead). We exclude simulators that have  lack existing features of 3D modelling, user handover or high entry cost (i.e. licensing fees).

%A hallmark of wireless research, MATLAB's 5G toolbox \cite{matlab5Gtoolbox}, stands out for it's rich feature set. However, its proprietary source code and licensing fees hinder wider adoption and review. Despite this, the Vienna project \cite{muller_vienna_2018}, which built system and link-level simulators atop MATLAB, remains popular. This relationship, though, slows Vienna's prototyping speed by adding setup complexity.
%It's worth noting that such setup challenges aren't unique to MATLAB-based tools. Projects like 5G-LENA \cite{mezzavilla_5G_LENA_2018} and ns3-o-ran-e2 \cite{lacava_ns3_oran_e2_2023}, built on the ns-3 platform, face similar issues. While championing an open-source approach, \cite{mezzavilla_5G_LENA_2018} still derives  channel matrices and beamforming vectors from MATLAB implementations.

%Like the AIMM Simulator, Py5cheSim \cite{pereyra_py5chesim_2021} offers a Python-based network simulation focusing on the RAN. A key difference is that Py5cheSim focuses on network slicing towards a means to experiment with scheduler algorithms. However, it misses the depth of a 3D spatial model and native handovers between base stations, which are fundamental to real-world deployments and how the system responds to dynamic changes.

%Note RGC is this the correct take home? 

%Researchers in \cite{nardini_using_2022}, argue that digital twin networks are necessary for mobile networks, and faithful simulators are needed to create them since machine learning techniques require extensive training and are not practical for real-world networks. The AIMM Simulator meets the requirements the authors state for a 5G DTN, including CQI reporting, as opposed to the common approach assuming Shannon channel characteristics.
%In~\cite{nardini_using_2022} the authors argue that digital twin networks (DTNs) are needed for mobile networks and faithful simulators are needed to fulfill this role. For example, ML techniques require extensive training and are inefficient ways to manage the network during training. This is simply not practicable on a real-world network. They state some requirements for 5G DTNs including, for example, CQI reporting that was always designed as part of the AIMM Simulator but is not typically included in energy models that just rely on Shannon to estimate channel characteristics. We believe the AIMM Simulator is a good candidate for a 5G DTN. 

%As much as the concept of a DTN addresses

%\begin{figure}[!t]
%\centering
%\includegraphics[width=\columnwidth]{figures/2023_05_23_rcp_spectral_efficiency_scenarios_v2_3_2.pdf}
%\caption{Effects on whole network SE for scenarios where BS transmit power is reduced and put into a sleep mode.}
%\label{fig:spectral_efficiency}

%\end{figure}

 %%%%%%%%%%%%%%%%%%%%
 % End of Section 1 %
 %%%%%%%%%%%%%%%%%%%%
 %In light of advancing technology, finding a means of resource allocation adaptable to fluctuating network and traffic conditions is imperative. Traditional static optimisation targets for EE and SE fall short of addressing this variability. Dynamic optimisation targets are needed to overcome this limitation, allowing for different weights assigned to SE and EE based on the prevailing conditions. Our research shows a trade-off between SE and EE and the need to dynamically adjust the weight allocation to optimise both objectives and achieve significant gains. Minimising the time required to obtain these results and the potential benefits of increasing EE or SE make dynamic optimisation targets crucial for efficient and adaptable network resource utilisation.
 
